Pion and kaon fragmentation functions at next-to-next-to-leading order

We present a new determination of unpolarised charged pion and kaon fragmentation functions from a set of single-inclusive electron-positron annihilation and lepton-nucleon semi-inclusive deep-inelastic scattering data. The determination includes next-to-next-to-leading order QCD corrections to both processes, and is carried out in a framework that combines a neural-network parametrisation of fragmentation functions with a Monte Carlo representation of their uncertainties. We discuss the quality of the determination, in particular its dependence on higher order corrections.

==> _figs/MAPFF10_NNLO.yaml <==
#------Implemented error types (See https://arxiv.org/pdf/1412.7420.pdf):
#- symmhessian
#- hessian
#- MC
#
#------Flavours available
#- Evolution basis: '\gamma' '\Sigma' 'g' 'V' 'V_3' 'V_8' 'V_{15}' 'V_{24}' 'V_{35}' 'T_{3}' 'T_{3}' 'T_{15}' 'T_{24}' 'T_#{35}'
#- Physical basis: '\bar{t}' '\bar{b}' '\bar{c}' '\bar{s}' '\bar{u}' '\bar{d}' 'g' 'd' 'u' 's' 'c' 'b' 't' '\gamma'
#- Combinations: 'F_2^{LO}' 'u^+' 'd^+' 's^+' 'c^+' 'b^+' 't^+' 'u^-' 'd^-' 's^-' 'c^-' 'b^-' 't^-'
#-------Comparison types
#'Absolutes', 'Relative Uncertainty', 'Ratio'
#-------plots format
# 'vertical','horizontal'

#=========================================================================================
Global Settings:
  FFs:
    colors: ['m', 'c', 'y', 'k']
  PDFs:
    colors: 'default' #['r', 'b', 'g', '#8c564b']
  nPDFs:
    colors: 'default' 

  plot: [PI,KA] #[nNNPDF30vs20_RA_Pb208_a] #'all' #[RW_ex_RA_C12, RW_ex_RA_Cu64, RW_ex_RA_Pb208] #[Adep_RA]
  
  #'#1f77b4', '#ff7f0e', '#2ca02c', '#d62728', '#9467bd', '#8c564b', '#e377c2', '#7f7f7f', '#bcbd22', '#17becf'
  # [pBC,nNNPDF30vs20_Pb208_a, nNNPDF30vs20_RA_Pb208_a, nNNPDF30_N1_a,
  # nNNPDF30_Pb208_a, nNNPDF30_RA_Pb208_a, nNNPDF30_RA_comparison_Pb208_a2,
  # nNNPDF20r,  nNNPDF20r_nuclNNPDF31_D2,
  # nNNPDF20r_nuclNNPDF31_Cu64,nNNPDF30_N1_b, nNNPDF30_Pb208_b,
  # nNNPDF30_RA_Pb208_b]
  
  fontsize: 28
  legend_fontsize: 25
  output_format: '.pdf'
#=========================================================================================

#-----------------------------------------------------------------------------------------
KA: 
  Setsnames: [MAPFF10NLOKAp, MAPFF10NNLOKAp]
  Setlabels: ['\rm NLO','\rm NNLO']
  #Setlabels: ['\rm NNPDF3.1 w/o $A>2$', '\rm NNPDF3.1 w/o $\forall A$ w/ 4.0
  #data', '\rm NNPDF3.1 w/o $\forall A$ w/ 4.0 data w/ LHCb D']
  nucleus: "MAPFF1.0 $K^+$"
  uncertainty: std
  Error_type: [MC, MC]
  Nreps: [200, 200]
  flavors_to_plot: ['u', 's', '\bar{s}', 'd^+', 'b^+', 'g']
  Q: 5
  x: [0.01, 1, 1000]
  Type_of_sets: FFs
  hadron: "K^+"
  PTO: '' #NLO
  Comparisons: 
    AbsolutesandRatio: #!
      ncol: 2
      LegendPosition: 'u'
      #ylim: [[0.45,1.55],[0.45,1.55],[0.45,1.55],[0.45,1.55],[0.45,1.55],[0.45,1.55]]
      xaxis:
        xticks: [0.01,0.1,1]
        xtickslabels: ['$10^{-2}$','$10^{-1}$','$1$']
      PDFlabel_loc: upper right
      Settingslabel_loc: upper right
      colors: ['#2ca02c', '#d62728'] 

#-----------------------------------------------------------------------------------------
PI: 
  Setsnames: [MAPFF10NLOPIp, MAPFF10NNLOPIp]
  Setlabels: ['\rm NLO','\rm NNLO']
  #Setlabels: ['\rm NNPDF3.1 w/o $A>2$', '\rm NNPDF3.1 w/o $\forall A$ w/ 4.0
  #data', '\rm NNPDF3.1 w/o $\forall A$ w/ 4.0 data w/ LHCb D']
  nucleus: 'MAPFF1.0 $\pi^+$'
  uncertainty: std
  Error_type: [MC, MC]
  Nreps: [200, 200]
  flavors_to_plot: ['u', 'd', '\bar{d}', 's^+', 'b^+', 'g']
  Q: 5
  x: [0.01, 1, 1000]
  Type_of_sets: FFs
  hadron: '\pi^+'
  PTO: '' #NLO
  Comparisons: 
    AbsolutesandRatio: #!
      ncol: 2
      LegendPosition: 'u'
      #ylim: [[0.45,1.55],[0.45,1.55],[0.45,1.55],[0.45,1.55],[0.45,1.55],[0.45,1.55]]
      xaxis:
        xticks: [0.01,0.1,1]
        xtickslabels: ['$10^{-2}$','$10^{-1}$','$1$']
      PDFlabel_loc: upper right
      Settingslabel_loc: upper right
      colors: ['#1f77b4', '#ff7f0e']
